Simulating $\mathbb{Z}_2$ lattice gauge theory on a quantum computer

The utility of quantum computers for simulating lattice gauge theories is currently limited by the noisiness of the physical hardware. Various quantum error mitigation strategies exist to reduce the statistical and systematic uncertainties in quantum simulations via improved algorithms and analysis strategies. We perform quantum simulations of $1+1d$ $\mathbb{Z}_2$ gauge theory with matter to study the efficacy and interplay of different error mitigation methods: readout error mitigation, randomized compiling, rescaling, and dynamical decoupling. We compute Minkowski correlation functions in this confining gauge theory and extract the mass of the lightest spin-1 state from fits to their time dependence. Quantum error mitigation extends the range of times over which our correlation function calculations are accurate by a factor of six and is therefore essential for obtaining reliable masses.

==> machineprops/jakartaprops.txt <==
{'backend_name': 'ibmq_jakarta', 'backend_version': '1.0.37', 'last_update_date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'qubits': [[{'date': datetime.datetime(2022, 9, 20, 23, 0, 22, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 144.85372327996484}, {'date': datetime.datetime(2022, 9, 19, 23, 27, 20, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 43.65325980756553}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.236523702004729}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.339883615358574}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.06410000000000005}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.09040000000000004}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0378}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 9, 20, 23, 5, 43, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 143.2107757405068}, {'date': datetime.datetime(2022, 9, 19, 23, 31, 12, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 22.784289726859512}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.014442004594626}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3432005583724651}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.028299999999999992}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.03859999999999997}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.018}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 9, 20, 23, 0, 22, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 57.63576973761965}, {'date': datetime.datetime(2022, 9, 19, 23, 27, 20, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 20.161235403191768}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.108412478833735}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3416150041672664}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.020999999999999908}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.0296}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.012399999999999967}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 9, 20, 23, 0, 22, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 135.1432106416378}, {'date': datetime.datetime(2022, 9, 19, 23, 27, 20, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 30.732776345780394}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.178139856779034}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3411171247904715}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.0233000000000001}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.038}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.008600000000000052}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 9, 20, 23, 0, 22, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 108.45803382567252}, {'date': datetime.datetime(2022, 9, 19, 23, 27, 20, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 93.15972615121305}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.213045971490791}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3392533874360392}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.020299999999999985}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.0316}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.009000000000000008}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 9, 20, 23, 5, 43, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 85.91788617715937}, {'date': datetime.datetime(2022, 9, 19, 23, 31, 12, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 53.00970792105992}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.063324143568167}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3412893561600795}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.04069999999999996}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.05900000000000005}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0224}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 9, 20, 20, 40, 18, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 110.89012706694345}, {'date': datetime.datetime(2022, 9, 19, 23, 27, 20, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 21.192907519110737}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.30065443049778}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3383638923290693}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.03380000000000005}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.04}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.027599999999999958}, {'date': datetime.datetime(2022, 9, 19, 23, 14, 3, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}]], 'gates': [{'qubits': [0], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0007432387960479757}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id0'}, {'qubits': [1], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 46, 47, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00021285197642436122}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id1'}, {'qubits': [2], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002618245580256202}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id2'}, {'qubits': [3], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002769934205846398}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id3'}, {'qubits': [4], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00017431973758153438}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id4'}, {'qubits': [5], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 46, 47, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00032569894481526387}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id5'}, {'qubits': [6], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00025384328549225095}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id6'}, {'qubits': [0], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz0'}, {'qubits': [1], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz1'}, {'qubits': [2], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz2'}, {'qubits': [3], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz3'}, {'qubits': [4], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz4'}, {'qubits': [5], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz5'}, {'qubits': [6], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz6'}, {'qubits': [0], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0007432387960479757}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx0'}, {'qubits': [1], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 46, 47, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00021285197642436122}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx1'}, {'qubits': [2], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002618245580256202}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx2'}, {'qubits': [3], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002769934205846398}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx3'}, {'qubits': [4], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00017431973758153438}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx4'}, {'qubits': [5], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 46, 47, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00032569894481526387}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx5'}, {'qubits': [6], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00025384328549225095}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx6'}, {'qubits': [0], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0007432387960479757}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x0'}, {'qubits': [1], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 46, 47, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00021285197642436122}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x1'}, {'qubits': [2], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002618245580256202}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x2'}, {'qubits': [3], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002769934205846398}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x3'}, {'qubits': [4], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00017431973758153438}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x4'}, {'qubits': [5], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 46, 47, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00032569894481526387}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x5'}, {'qubits': [6], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 19, 23, 38, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00025384328549225095}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x6'}, {'qubits': [5, 4], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 1, 1, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00931493794134719}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 504.88888888888886}], 'name': 'cx5_4'}, {'qubits': [4, 5], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 1, 1, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00931493794134719}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 540.4444444444445}], 'name': 'cx4_5'}, {'qubits': [1, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 51, 1, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007639570787006}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 384}], 'name': 'cx1_3'}, {'qubits': [3, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 51, 1, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007639570787006}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 419.55555555555554}], 'name': 'cx3_1'}, {'qubits': [6, 5], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 39, 26, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0074118006826353056}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 277.3333333333333}], 'name': 'cx6_5'}, {'qubits': [5, 6], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 39, 26, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0074118006826353056}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 312.88888888888886}], 'name': 'cx5_6'}, {'qubits': [3, 5], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 28, 10, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007314335461190397}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 291.55555555555554}], 'name': 'cx3_5'}, {'qubits': [5, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 28, 10, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007314335461190397}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 327.1111111111111}], 'name': 'cx5_3'}, {'qubits': [2, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 15, 51, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.010841881668825382}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 248.88888888888889}], 'name': 'cx2_1'}, {'qubits': [1, 2], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 15, 51, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.010841881668825382}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 284.44444444444446}], 'name': 'cx1_2'}, {'qubits': [0, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 1, 54, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00916629611409206}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 234.66666666666666}], 'name': 'cx0_1'}, {'qubits': [1, 0], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 0, 1, 54, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00916629611409206}, {'date': datetime.datetime(2022, 9, 17, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 270.22222222222223}], 'name': 'cx1_0'}, {'qubits': [0], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset0'}, {'qubits': [1], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset1'}, {'qubits': [2], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset2'}, {'qubits': [3], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset3'}, {'qubits': [4], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset4'}, {'qubits': [5], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset5'}, {'qubits': [6], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 7342.222222222222}], 'name': 'reset6'}], 'general': [{'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'jq_01', 'unit': 'GHz', 'value': 0.001955437732724233}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'zz_01', 'unit': 'GHz', 'value': -7.851230727929332e-05}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'jq_12', 'unit': 'GHz', 'value': 0.0020022360308231983}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'zz_12', 'unit': 'GHz', 'value': -5.068173070687615e-05}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'jq_45', 'unit': 'GHz', 'value': 0.0020463233405463225}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'zz_45', 'unit': 'GHz', 'value': -6.129753924128623e-05}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'jq_56', 'unit': 'GHz', 'value': 0.0020917575791664085}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'zz_56', 'unit': 'GHz', 'value': -0.00010115089932815347}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'jq_13', 'unit': 'GHz', 'value': 0.002052445903856007}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'zz_13', 'unit': 'GHz', 'value': -6.421208613575227e-05}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'jq_35', 'unit': 'GHz', 'value': 0.0019950101137788776}, {'date': datetime.datetime(2022, 9, 20, 23, 37, 38, tzinfo=tzlocal()), 'name': 'zz_35', 'unit': 'GHz', 'value': -5.2641857280208735e-05}]}

==> machineprops/manilaprops.txt <==
{'backend_name': 'ibmq_manila', 'backend_version': '1.0.35', 'last_update_date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'qubits': [[{'date': datetime.datetime(2022, 8, 3, 22, 32, 18, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 206.9250994489813}, {'date': datetime.datetime(2022, 8, 3, 1, 51, 57, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 88.05411164217702}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 4.962288129512334}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3433479504893883}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.027800000000000047}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.04179999999999995}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0138}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 8, 3, 22, 40, 15, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 53.68376350169706}, {'date': datetime.datetime(2022, 8, 3, 1, 52, 40, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 24.544287020050618}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 4.837860573037702}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3462116492210585}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.07250000000000001}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.11119999999999997}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0338}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 8, 3, 22, 32, 18, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 178.9765494575031}, {'date': datetime.datetime(2022, 8, 3, 1, 51, 57, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 26.573786758191776}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.0372468469641625}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.34366028709148855}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.021100000000000008}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.02839999999999998}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0138}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 8, 3, 22, 40, 15, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 96.07009063393006}, {'date': datetime.datetime(2022, 8, 3, 1, 52, 40, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 61.66044186485067}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 4.950981139895109}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3435523612547686}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.03699999999999992}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.05779999999999996}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0162}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 8, 3, 22, 32, 18, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 88.32507820500322}, {'date': datetime.datetime(2022, 8, 3, 1, 51, 57, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 37.52969035590282}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.0649885399046735}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3421076389828771}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.02959999999999996}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.0428}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.01639999999999997}, {'date': datetime.datetime(2022, 8, 3, 1, 41, 18, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}]], 'gates': [{'qubits': [0], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00023760538181115363}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id0'}, {'qubits': [1], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 6, 39, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0009486431341574257}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id1'}, {'qubits': [2], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00021590310776129997}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id2'}, {'qubits': [3], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 6, 39, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0003537406072012288}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id3'}, {'qubits': [4], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004000183763285131}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id4'}, {'qubits': [0], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz0'}, {'qubits': [1], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz1'}, {'qubits': [2], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz2'}, {'qubits': [3], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz3'}, {'qubits': [4], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz4'}, {'qubits': [0], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00023760538181115363}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx0'}, {'qubits': [1], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 6, 39, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0009486431341574257}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx1'}, {'qubits': [2], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00021590310776129997}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx2'}, {'qubits': [3], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 6, 39, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0003537406072012288}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx3'}, {'qubits': [4], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004000183763285131}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx4'}, {'qubits': [0], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00023760538181115363}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x0'}, {'qubits': [1], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 6, 39, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0009486431341574257}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x1'}, {'qubits': [2], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00021590310776129997}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x2'}, {'qubits': [3], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 6, 39, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0003537406072012288}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x3'}, {'qubits': [4], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 1, 55, 4, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004000183763285131}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x4'}, {'qubits': [4, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 40, 2, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.006616070863679907}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 298.66666666666663}], 'name': 'cx4_3'}, {'qubits': [3, 4], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 40, 2, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.006616070863679907}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 334.22222222222223}], 'name': 'cx3_4'}, {'qubits': [2, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 34, 50, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.006773476618547769}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 355.55555555555554}], 'name': 'cx2_3'}, {'qubits': [3, 2], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 34, 50, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.006773476618547769}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 391.1111111111111}], 'name': 'cx3_2'}, {'qubits': [1, 2], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 28, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.01679666092971477}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 469.3333333333333}], 'name': 'cx1_2'}, {'qubits': [2, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 28, 38, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.01679666092971477}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 504.88888888888886}], 'name': 'cx2_1'}, {'qubits': [0, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 21, 46, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.014339473062274871}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 277.3333333333333}], 'name': 'cx0_1'}, {'qubits': [1, 0], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 2, 21, 46, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.014339473062274871}, {'date': datetime.datetime(2022, 7, 31, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 312.88888888888886}], 'name': 'cx1_0'}, {'qubits': [0], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5514.666666666666}], 'name': 'reset0'}, {'qubits': [1], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5514.666666666666}], 'name': 'reset1'}, {'qubits': [2], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5514.666666666666}], 'name': 'reset2'}, {'qubits': [3], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5514.666666666666}], 'name': 'reset3'}, {'qubits': [4], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5514.666666666666}], 'name': 'reset4'}], 'general': [{'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'jq_01', 'unit': 'GHz', 'value': 0.0018852610005410154}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'zz_01', 'unit': 'GHz', 'value': -4.756484075054853e-05}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'jq_12', 'unit': 'GHz', 'value': 0.0019047408446458852}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'zz_12', 'unit': 'GHz', 'value': -6.33099737463569e-05}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'jq_23', 'unit': 'GHz', 'value': 0.0019738577408883492}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'zz_23', 'unit': 'GHz', 'value': -4.836037402432575e-05}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'jq_34', 'unit': 'GHz', 'value': 0.0019396070264683506}, {'date': datetime.datetime(2022, 8, 3, 23, 22, 25, tzinfo=tzlocal()), 'name': 'zz_34', 'unit': 'GHz', 'value': -4.954684818882286e-05}]}

==> machineprops/nairobiprops.txt <==
{'backend_name': 'ibm_nairobi', 'backend_version': '1.0.25', 'last_update_date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'qubits': [[{'date': datetime.datetime(2022, 9, 13, 21, 51, 12, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 133.17534401204148}, {'date': datetime.datetime(2022, 9, 12, 23, 27, 56, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 29.353921578157152}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.2604887433706224}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3398345949354833}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.025399999999999978}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.036599999999999966}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0142}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}], [{'date': datetime.datetime(2022, 9, 13, 21, 52, 44, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 140.1377059333099}, {'date': datetime.datetime(2022, 9, 12, 23, 28, 50, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 86.95184592938372}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.170365914462374}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3405834792685346}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.02839999999999998}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.0384}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.018399999999999972}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}], [{'date': datetime.datetime(2022, 9, 13, 21, 51, 12, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 112.60334267456518}, {'date': datetime.datetime(2022, 9, 12, 23, 27, 56, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 30.556973608540364}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.274328694783464}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3389036888077824}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.0232}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.0356}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.010800000000000032}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}], [{'date': datetime.datetime(2022, 9, 13, 21, 51, 12, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 130.58453262717168}, {'date': datetime.datetime(2022, 9, 12, 23, 27, 56, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 59.77205670568302}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.02667981036704}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.34253037607049963}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.0242}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.0334}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.015000000000000013}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}], [{'date': datetime.datetime(2022, 9, 13, 21, 51, 12, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 131.17106979885673}, {'date': datetime.datetime(2022, 9, 12, 23, 27, 56, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 75.76628429564668}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.177168296062076}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.34059039974918304}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.022499999999999964}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.03739999999999999}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0076}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}], [{'date': datetime.datetime(2022, 9, 13, 21, 52, 44, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 129.35859272422334}, {'date': datetime.datetime(2022, 9, 12, 23, 28, 50, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 20.378664571437557}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.292729443890167}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.34053232043511467}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.029200000000000004}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.045}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.013399999999999967}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}], [{'date': datetime.datetime(2022, 9, 13, 21, 51, 12, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 156.47762649444914}, {'date': datetime.datetime(2022, 9, 12, 23, 27, 56, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 89.48069801459425}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.128682427171813}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3404356760163406}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.033399999999999985}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.05059999999999998}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0162}, {'date': datetime.datetime(2022, 9, 12, 23, 24, 48, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5347.555555555556}]], 'gates': [{'qubits': [0], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002803620712521001}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id0'}, {'qubits': [1], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004075434479900735}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id1'}, {'qubits': [2], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 32, 8, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0003018429439332014}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id2'}, {'qubits': [3], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004155439891723887}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id3'}, {'qubits': [4], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00023439761324377852}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id4'}, {'qubits': [5], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004222940526577352}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id5'}, {'qubits': [6], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 32, 8, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0005655945623376992}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id6'}, {'qubits': [0], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz0'}, {'qubits': [1], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz1'}, {'qubits': [2], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz2'}, {'qubits': [3], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz3'}, {'qubits': [4], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz4'}, {'qubits': [5], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz5'}, {'qubits': [6], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz6'}, {'qubits': [0], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002803620712521001}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx0'}, {'qubits': [1], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004075434479900735}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx1'}, {'qubits': [2], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 32, 8, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0003018429439332014}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx2'}, {'qubits': [3], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004155439891723887}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx3'}, {'qubits': [4], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00023439761324377852}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx4'}, {'qubits': [5], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004222940526577352}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx5'}, {'qubits': [6], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 32, 8, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0005655945623376992}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx6'}, {'qubits': [0], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002803620712521001}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x0'}, {'qubits': [1], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004075434479900735}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x1'}, {'qubits': [2], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 32, 8, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0003018429439332014}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x2'}, {'qubits': [3], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004155439891723887}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x3'}, {'qubits': [4], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00023439761324377852}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x4'}, {'qubits': [5], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 29, 23, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004222940526577352}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x5'}, {'qubits': [6], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 32, 8, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0005655945623376992}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x6'}, {'qubits': [6, 5], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 57, 34, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.011538809802679045}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 305.77777777777777}], 'name': 'cx6_5'}, {'qubits': [5, 6], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 57, 34, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.011538809802679045}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 341.3333333333333}], 'name': 'cx5_6'}, {'qubits': [5, 4], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 51, 51, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.006804067958048804}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 277.3333333333333}], 'name': 'cx5_4'}, {'qubits': [4, 5], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 51, 51, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.006804067958048804}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 312.88888888888886}], 'name': 'cx4_5'}, {'qubits': [5, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 47, 48, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.014824820592411525}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 241.77777777777777}], 'name': 'cx5_3'}, {'qubits': [3, 5], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 47, 48, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.014824820592411525}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 277.3333333333333}], 'name': 'cx3_5'}, {'qubits': [1, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 42, 49, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.011123346396752831}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 270.22222222222223}], 'name': 'cx1_3'}, {'qubits': [3, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 42, 49, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.011123346396752831}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 305.77777777777777}], 'name': 'cx3_1'}, {'qubits': [2, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 39, 37, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.008825573043198143}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 391.1111111111111}], 'name': 'cx2_1'}, {'qubits': [1, 2], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 39, 37, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.008825573043198143}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 426.66666666666663}], 'name': 'cx1_2'}, {'qubits': [0, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 36, 35, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.009920463149236197}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 248.88888888888889}], 'name': 'cx0_1'}, {'qubits': [1, 0], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 9, 12, 23, 36, 35, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.009920463149236197}, {'date': datetime.datetime(2022, 9, 10, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 284.44444444444446}], 'name': 'cx1_0'}, {'qubits': [0], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5696}], 'name': 'reset0'}, {'qubits': [1], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5681.777777777777}], 'name': 'reset1'}, {'qubits': [2], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5681.777777777777}], 'name': 'reset2'}, {'qubits': [3], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5696}], 'name': 'reset3'}, {'qubits': [4], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5696}], 'name': 'reset4'}, {'qubits': [5], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5696}], 'name': 'reset5'}, {'qubits': [6], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5696}], 'name': 'reset6'}], 'general': [{'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'jq_01', 'unit': 'GHz', 'value': 0.002424365147211133}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'zz_01', 'unit': 'GHz', 'value': -7.44245306702971e-05}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'jq_12', 'unit': 'GHz', 'value': 0.003299484405707071}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'zz_12', 'unit': 'GHz', 'value': -0.00014195540167377774}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'jq_45', 'unit': 'GHz', 'value': 0.0033842854076643666}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'zz_45', 'unit': 'GHz', 'value': -0.00015121873088148923}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'jq_56', 'unit': 'GHz', 'value': 0.003298540438896099}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'zz_56', 'unit': 'GHz', 'value': -0.00016524485201342335}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'jq_13', 'unit': 'GHz', 'value': 0.0032526977547337834}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'zz_13', 'unit': 'GHz', 'value': -0.00015085979775338062}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'jq_35', 'unit': 'GHz', 'value': 0.0023906436500284963}, {'date': datetime.datetime(2022, 9, 13, 21, 57, 52, tzinfo=tzlocal()), 'name': 'zz_35', 'unit': 'GHz', 'value': -0.0001688529115642526}]}

==> machineprops/quitoprops.txt <==
{'backend_name': 'ibmq_quito', 'backend_version': '1.1.33', 'last_update_date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'qubits': [[{'date': datetime.datetime(2022, 7, 20, 23, 30, 30, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 91.85505126637214}, {'date': datetime.datetime(2022, 7, 20, 23, 27, 18, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 145.90670151455916}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.300616509979871}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3314801694030778}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.03689999999999993}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.04859999999999998}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0252}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 7, 20, 23, 33, 21, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 71.36860444007007}, {'date': datetime.datetime(2022, 7, 20, 23, 28, 14, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 94.68182070692781}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.080582158862175}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3192453770191231}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.06699999999999995}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.09840000000000004}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0356}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 7, 20, 23, 30, 30, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 77.35296399592214}, {'date': datetime.datetime(2022, 7, 20, 23, 27, 18, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 80.75924580644708}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.322191570833932}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.33231656282971167}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.07079999999999997}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.07599999999999996}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0656}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 7, 20, 23, 30, 30, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 53.55676281776715}, {'date': datetime.datetime(2022, 7, 14, 23, 26, 7, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 19.109903300964632}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.163619375519831}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.33508064939515236}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.0354000000000001}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.052000000000000046}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0188}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}], [{'date': datetime.datetime(2022, 7, 20, 23, 33, 21, tzinfo=tzlocal()), 'name': 'T1', 'unit': 'us', 'value': 87.1687570606072}, {'date': datetime.datetime(2022, 7, 20, 23, 28, 14, tzinfo=tzlocal()), 'name': 'T2', 'unit': 'us', 'value': 89.21652359828842}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'frequency', 'unit': 'GHz', 'value': 5.052322308604552}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'anharmonicity', 'unit': 'GHz', 'value': -0.3192628614050085}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_error', 'unit': '', 'value': 0.04239999999999999}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas0_prep1', 'unit': '', 'value': 0.06120000000000003}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'prob_meas1_prep0', 'unit': '', 'value': 0.0236}, {'date': datetime.datetime(2022, 7, 20, 23, 26, 5, tzinfo=tzlocal()), 'name': 'readout_length', 'unit': 'ns', 'value': 5351.11111111111}]], 'gates': [{'qubits': [0], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002703074028442553}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id0'}, {'qubits': [1], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00044989429811154684}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id1'}, {'qubits': [2], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002734553065763572}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id2'}, {'qubits': [3], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00033264854573264257}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id3'}, {'qubits': [4], 'gate': 'id', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004944654303981082}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'id4'}, {'qubits': [0], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz0'}, {'qubits': [1], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz1'}, {'qubits': [2], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz2'}, {'qubits': [3], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz3'}, {'qubits': [4], 'gate': 'rz', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 0}], 'name': 'rz4'}, {'qubits': [0], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002703074028442553}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx0'}, {'qubits': [1], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00044989429811154684}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx1'}, {'qubits': [2], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002734553065763572}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx2'}, {'qubits': [3], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00033264854573264257}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx3'}, {'qubits': [4], 'gate': 'sx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004944654303981082}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'sx4'}, {'qubits': [0], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002703074028442553}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x0'}, {'qubits': [1], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00044989429811154684}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x1'}, {'qubits': [2], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0002734553065763572}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x2'}, {'qubits': [3], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00033264854573264257}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x3'}, {'qubits': [4], 'gate': 'x', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 29, 13, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.0004944654303981082}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 35.55555555555556}], 'name': 'x4'}, {'qubits': [3, 4], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.018656401666420186}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 277.3333333333333}], 'name': 'cx3_4'}, {'qubits': [4, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.018656401666420186}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 312.88888888888886}], 'name': 'cx4_3'}, {'qubits': [1, 3], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 56, 42, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00920907838714774}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 334.22222222222223}], 'name': 'cx1_3'}, {'qubits': [3, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 56, 42, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.00920907838714774}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 369.77777777777777}], 'name': 'cx3_1'}, {'qubits': [2, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 42, 20, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007691575972487458}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 263.1111111111111}], 'name': 'cx2_1'}, {'qubits': [1, 2], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 42, 20, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007691575972487458}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 298.66666666666663}], 'name': 'cx1_2'}, {'qubits': [0, 1], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 36, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007120218026717473}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 234.66666666666666}], 'name': 'cx0_1'}, {'qubits': [1, 0], 'gate': 'cx', 'parameters': [{'date': datetime.datetime(2022, 7, 20, 23, 36, 52, tzinfo=tzlocal()), 'name': 'gate_error', 'unit': '', 'value': 0.007120218026717473}, {'date': datetime.datetime(2022, 7, 18, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 270.22222222222223}], 'name': 'cx1_0'}, {'qubits': [0], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5920}], 'name': 'reset0'}, {'qubits': [1], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5920}], 'name': 'reset1'}, {'qubits': [2], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5920}], 'name': 'reset2'}, {'qubits': [3], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5920}], 'name': 'reset3'}, {'qubits': [4], 'gate': 'reset', 'parameters': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'gate_length', 'unit': 'ns', 'value': 5920}], 'name': 'reset4'}], 'general': [{'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'jq_01', 'unit': 'GHz', 'value': 0.00186342505350527}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'zz_01', 'unit': 'GHz', 'value': -7.496747784218088e-05}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'jq_12', 'unit': 'GHz', 'value': 0.001915672600199012}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'zz_12', 'unit': 'GHz', 'value': -9.390005618575403e-05}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'jq_13', 'unit': 'GHz', 'value': 0.0018230567832240405}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'zz_13', 'unit': 'GHz', 'value': -4.288984169653279e-05}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'jq_34', 'unit': 'GHz', 'value': 0.0016159955057034297}, {'date': datetime.datetime(2022, 7, 21, 0, 11, 22, tzinfo=tzlocal()), 'name': 'zz_34', 'unit': 'GHz', 'value': -3.547813333704521e-05}]}
